Semi-Supervised Methods for Out-of-Domain Dependency Parsing

Dependency parsing is one of the important natural language processing tasks that assigns syntactic trees to texts. Due to the wider availability of dependency corpora and improved parsing and machine learning techniques, parsing accuracies of supervised learning-based systems have been significantly improved. However, due to the nature of supervised learning, those parsing systems highly rely on the manually annotated training corpora. They work reasonably good on the in-domain data but the performance drops significantly when tested on out-of-domain texts. To bridge the performance gap between in-domain and out-of-domain, this thesis investigates three semi-supervised techniques for out-of-domain dependency parsing, namely co-training, self-training and dependency language models. Our approaches use easily obtainable unlabelled data to improve out-of-domain parsing accuracies without the need of expensive corpora annotation. The evaluations on several English domains and multi-lingual data show quite good improvements on parsing accuracy. Overall this work conducted a survey of semi-supervised methods for out-of-domain dependency parsing, where I extended and compared a number of important semi-supervised methods in a unified framework. The comparison between those techniques shows that self-training works equally well as co-training on out-of-domain parsing, while dependency language models can improve both in- and out-of-domain accuracies.

==> self-training-3d.txt <==
 15 2.7410505 100
 6 2.583207 100
 4 2.2401073 100
 7 2.423154 71
 11 2.5811327 81
 3 1.892414 100
 8 2.4617453 100
 6 2.4556444 100
 22 2.718415 86
 11 2.595298 90
 17 2.6795578 88
 5 2.1704493 80
 7 2.402127 71
 5 2.044121 80
 6 2.4802086 83
 4 2.2316406 100
 9 2.5914865 88
 6 2.3822236 100
 15 2.6566257 80
 5 2.218136 100
 7 2.365071 100
 14 2.5838797 71
 6 2.4709816 83
 5 2.189617 100
 7 2.311742 100
 6 2.2058156 100
 7 2.3985386 71
 13 2.664512 92
 6 2.2097054 83
 13 2.6260169 92
 1 1.0175424 100
 2 1.4069419 100
 5 2.0524619 80
 4 1.665522 100
 10 2.6611617 70
 11 2.660819 72
 27 2.8930209 88
 43 2.7924428 88
 21 2.7095304 90
 20 2.4972336 80
 16 2.5264616 62
 18 2.8811843 88
 45 2.9335067 82
 27 2.883248 77
 26 2.9746873 92
 48 2.8225396 72
 11 2.7785625 81
 16 2.8422892 93
 25 2.8101077 92
 37 2.771197 70
 32 2.7553973 71
 14 2.5662892 78
 19 2.7660356 68
 18 2.7459154 88
 45 2.9595976 86
 13 2.7060566 76
 13 2.505741 84
 26 2.9656658 80
 20 2.6462176 70
 25 2.859023 88
 18 2.947109 100
 26 2.730347 69
 39 2.6206768 66
 17 2.781322 76
 40 2.8414195 87
 48 2.7197528 77
 22 2.7074096 68
 33 2.943191 90
 34 2.7245746 76
 33 2.9503188 75
 11 2.5070322 90
 47 2.908612 85
 27 2.7118223 85
 46 2.8347247 63
 19 2.881815 84
 33 2.799345 78
 23 2.836591 91
 24 2.7507033 83
 15 2.8195553 93
 22 2.7081413 63
 18 2.5453331 72
 15 2.7827609 80
 45 2.6970086 71
 19 2.7359226 78
 3 1.7046196 100
 6 2.0105712 66
 18 2.6313877 66
 11 2.3868878 81
 15 2.5862806 60
 25 2.9091544 84
 38 2.673955 68
 23 2.6890981 73
 34 2.6998775 61
 28 2.8209481 67
 11 2.7248878 100
 36 2.919333 88
 17 2.751685 88
 25 2.853793 76
 5 2.1985748 80
 22 2.758501 90
 31 2.979369 83
 22 2.7079375 72
 8 2.5997472 100
 13 2.65139 76
 8 2.497337 87
 9 2.5604396 88
 9 2.7267945 88
 7 2.3153164 85
 7 2.3133593 85
 6 2.3660545 83
 6 2.0668337 83
 6 2.447436 100
 4 2.218954 100
 12 2.4758525 75
 8 2.4054387 87
 5 2.332845 100
 5 2.1952507 80
 4 2.263319 100
 2 1.5653734 100
 4 1.7685249 100
 9 2.3416526 100
 10 2.4517334 80
 28 2.6367793 67
 15 2.856946 86
 11 2.6238565 81
 7 2.4163082 85
 6 2.266094 83
 7 2.1823316 71
 3 1.7910013 100
 5 1.8742574 80
 23 2.739548 78
 2 1.3238981 100
 19 2.7990172 89
 8 2.6492043 75
 25 2.795947 100
 24 2.7663317 62
 29 2.8671956 75
 18 2.733247 94
 6 2.3235857 100
 5 2.1952507 80
 5 2.2768314 100
 10 2.395269 100
 46 2.8284445 91
 17 2.701227 88
 26 2.587068 73
 12 2.514802 66
 5 2.3471184 100
 9 2.2115302 66
 7 2.2424803 85
 7 2.3241816 100
 7 2.5272527 71
 5 2.06709 80
 7 2.4085684 100
 7 2.2928438 71
 5 2.0739572 100
 5 2.3127015 60
 3 1.716762 66
 27 2.814467 74
 12 2.75839 75
 11 2.7446315 81
 27 2.7260036 85
 28 2.898674 89
 26 2.856732 92
 33 2.866802 78
 12 2.3874185 83
 38 2.8356798 86
 5 2.3250294 100
 5 2.3750691 100
 10 2.8826096 100
 22 2.7404702 63
 39 2.8432107 64
 43 2.8492842 81
 13 2.5050714 84
 11 2.5580919 90
 3 1.7878869 66
 11 2.57224 100
 13 2.6224234 92
 4 1.9041742 100
 4 2.0896182 100
 7 2.2453876 71
 28 2.9235895 92
 12 2.6038413 75
 16 2.7959633 93
 26 2.892478 84
 19 2.8882427 100
 8 2.5190039 87
 9 2.528635 88
 25 2.6696317 96
 25 2.6727612 92
 17 2.8561685 94
 22 2.7686918 86
 31 2.8246624 74
 37 2.8595235 70
 33 2.9209766 72
 20 2.8033519 90
 13 2.6839252 92
 15 2.7870378 86
 15 2.5032034 80
 12 2.492715 66
 6 2.3855567 83
 11 2.5205443 81
 20 2.741604 100
 8 2.5839615 100
 16 2.657892 100
 7 2.319528 85
 12 2.5824716 75
 21 2.8877814 71
 17 2.695156 76
 29 2.7516305 62
 23 2.9251575 65
 17 2.7371366 82
 10 2.6471994 70
 4 2.0118155 75
 8 2.638223 87
 3 1.8706939 100
 6 2.2920644 83
 7 2.5044382 85
 9 2.399852 77
 12 2.7197635 66
 8 2.3740127 75
 9 2.4765077 88
 5 2.1885583 80
 23 2.615191 69
 15 2.7994514 80
 7 2.5412314 100
 13 2.7596915 92
 29 2.7517514 82
 16 2.8606198 68
 25 2.7952852 84
 6 2.319165 83
 11 2.4208033 81
 10 2.7473192 90
 8 2.5214822 62
 13 2.6771944 84
 40 2.7703633 75
 7 2.1242013 100
 10 2.5885317 80
 10 2.5290732 100
 12 2.5916083 100
 17 2.890851 94
 12 2.610205 66
 26 2.886488 76
 26 2.9336283 88
 23 2.838599 78
 15 2.687974 66
 22 2.8801768 90
 16 2.7594843 68
 16 2.8362415 93
 32 2.7020762 87
 20 2.982044 100
 23 2.872164 86
 18 2.8578918 83
 27 2.8517172 85
 35 2.9342957 68
 30 2.8299394 70
 30 2.874006 76
 14 2.6952925 100
 16 2.6385632 68
 5 2.4491742 80
 15 2.8305647 93
 27 2.8689866 85
 19 2.6471457 78
 25 2.8406858 76
 16 2.8382785 87
 17 2.842997 88
 13 2.860206 100
 14 2.6551187 64
 35 2.8305905 77
 17 2.794329 70
 27 2.7277875 62
 42 2.9397454 85
 23 2.6539125 91
 20 2.789655 90
 4 1.9186544 100
 7 2.3263855 71
 10 2.6470642 90
 13 2.8501933 100
 27 2.7060235 62
 5 2.1678898 100
 13 2.6315863 100
 9 2.4556966 66
 10 2.7266304 100
 15 2.5233455 66
 41 2.8521714 65
 43 2.761516 76
 33 2.6748438 69
 19 2.623874 73
 3 1.857796 100
 34 2.7947977 82
 15 2.639923 73
 34 2.8246672 67
 9 2.4180605 77
 18 2.8378265 94
 27 2.811519 92
 41 2.763189 80
 19 2.7503371 63
 8 2.360666 100
 5 2.320013 100
 6 2.3199348 83
 9 2.424749 100
 47 2.7476342 80
 16 2.7349036 68
 12 2.7191782 91
 16 2.8289948 93
 5 2.297867 80
 7 2.2491875 85
 18 2.9395733 83
 11 2.7354352 81
 14 2.7189832 64
 6 2.3256536 83
 6 2.2681859 83
 23 2.8059518 91
 15 2.827909 100
 22 2.7908878 81
 16 2.7119334 81
 6 2.356035 100
 10 2.6043983 100
 10 2.5976312 80
 16 2.6769638 68
 6 2.0743215 66
 35 2.953563 68
 13 2.626614 84
 33 2.8930342 69
 6 2.3809783 83
 5 2.2524343 80
 24 2.7829711 66
 26 2.7436457 73
 6 2.1402576 100
 30 2.6472623 86
 14 2.7299304 71
 10 2.5944984 90
 15 2.699895 93
 13 2.665538 92
 26 2.849167 80
 10 2.2862608 80
 13 2.8128433 92
 31 2.98856 80
 17 2.7364836 82
 6 2.3251057 100
 2 1.3717762 100
 4 2.02029 100
 2 1.3228858 100
 2 1.3900896 100
 2 1.2555586 100
 2 1.3900896 100
 2 1.3285023 100
 2 1.3900896 100
 2 1.4192275 100
 2 1.3603503 100
 16 2.7961364 87
 4 2.1352694 75
 13 2.6492217 69
 18 2.524054 77
 16 2.604353 68
 6 2.1285744 83
 10 2.3956842 70
 10 2.567581 90
 19 2.716313 78
 22 2.846322 86
 13 2.6185868 84
 7 2.389154 85
 7 2.3636346 100
 7 2.1133218 85
 19 2.641877 68
 20 2.8363695 70
 14 2.5940416 92
 8 2.5014827 87
 8 2.5392413 75
 19 2.775027 94
 40 2.7113779 67
 11 2.4158666 81
 39 2.9270842 92
 14 2.7591121 92
 47 2.8077202 72
 14 2.5060217 92
 2 1.3818045 100
 2 1.3324708 100
 31 2.8810449 100
 26 2.7661223 96
 2 1.2814138 100
 2 1.4464668 100
 25 2.7682762 84
 18 2.7226925 77
 7 2.1165318 71
 15 2.596611 60
 8 2.3312738 87
 3 1.8889811 100
 3 1.8716819 100
 2 1.3689362 100
 2 1.3980433 100
 37 2.7661622 78
 7 2.4640799 100
 13 2.5961394 92
 5 2.2345989 100
 5 2.3037508 80
 28 2.858254 78
 1 1.0174047 100
 15 2.4229057 80
 8 2.5253763 100
 6 2.2645633 100
 7 2.026868 85
 10 2.729962 90
 2 1.3029981 100
 15 2.6896906 60
 22 2.8462937 95
 24 2.8346758 70
 26 2.8478727 96
 6 2.1939304 100
 4 2.0544822 100
 3 1.7184598 100
 2 1.5198265 100
 2 1.4218026 100
 6 2.281328 83
 7 2.284511 71
 10 2.614623 100
 3 1.6026843 100
 9 2.538568 88
 20 2.802217 85
 5 2.161412 80
 1 1.0184028 100
 3 1.5802724 100
 20 2.802217 85
 34 2.890978 76
 10 2.5389051 100
 15 2.6164124 86
 7 2.6546412 100
 6 2.3586328 83
 10 2.3062837 90
 2 1.4715403 100
 3 1.5399078 100
 12 2.6432176 83
 4 1.9433422 100
 26 2.5405605 61
 12 2.5866532 91
 6 2.5172565 100
 5 2.0081513 60
 5 1.8729938 60
 13 2.615193 92
 28 2.7734928 78
 39 2.8093834 69
 33 2.7852945 93
 13 2.43836 76
 13 2.5776293 92
 8 2.6073275 87
 3 1.8235003 100
 8 2.3683455 87
 5 2.0863454 80
 31 2.7693448 83
 14 2.8200018 92
 18 2.7138069 100
 13 2.70681 100
 6 2.3358858 83
 15 2.835579 93
 6 2.4888837 100
 15 2.4885135 86
 12 2.5975847 100
 47 2.8874207 74
 4 2.192522 100
 9 2.5609803 88
 16 2.7261715 62
 17 2.7385798 82
 10 2.4729989 100
 7 2.2612393 100
 14 2.605701 92
 8 2.3771467 87
 7 2.6481926 85
 17 2.8355422 100
 17 2.923434 82
 10 2.6647727 70
 16 2.6233993 81
 23 2.7239773 91
 10 2.4192536 80
 7 2.3155136 100
 9 2.5849411 88
 5 2.1575909 80
 13 2.7540462 100
 24 2.8042192 83
 5 2.318146 80
 11 2.4834325 72
 14 2.7574792 100
 3 1.7400799 100
 4 1.9775184 100
 8 2.3243399 62
 5 1.9541827 80
 36 2.8708932 80
 42 2.8529408 90
 46 2.8760178 78
 13 2.6493175 92
 24 2.8225362 95
 7 2.3624773 85
 32 2.9513357 96
 16 2.6092334 81
 10 2.2736254 80
 16 2.7026448 81
 34 2.955644 79
 18 2.752173 88
 19 2.735296 89
 18 2.8656545 88
 18 2.8681371 94
 20 2.9151 100
 18 2.7207255 94
 40 2.8394344 70
 34 2.7434504 79
 23 2.9067993 73
 16 2.8150272 75
 17 2.7205114 94
 13 2.6420834 69
 13 2.6326141 100
 19 2.8959477 68
 21 2.8701017 100
 24 2.9339564 91
 32 2.8363037 78
 21 2.819113 95
 18 2.889032 94
 16 2.7547803 75
 15 2.761172 93
 19 2.7887483 89
 23 2.85376 73
 19 2.8059828 100
 26 2.7771962 96
 7 2.4913208 100
 20 2.7652504 90
 8 2.6299794 100
 15 2.6757867 93
 25 2.8349903 84
 14 2.5649962 71
 15 2.729459 93
 26 2.827894 92
 28 2.7906127 82
 9 2.4053261 88
 36 2.7711058 63
 24 2.8058798 83
 30 2.8294928 100
 16 2.841958 100
 27 2.7471645 74
 19 2.8861766 89
 38 2.6617346 63
 34 2.8811393 85
 9 2.5048115 66
 26 2.804601 76
 38 2.8081355 81
 14 2.459526 85
 30 2.6782596 70
 32 2.8583467 84
 19 2.8668046 94
 12 2.5391984 75
 30 2.8487635 90
 10 2.5086005 60
 20 2.711742 90
 27 2.864684 92
 20 2.8555179 95
 19 2.6584485 84
 11 2.4608383 100
 23 2.844425 91
 17 2.7492082 100
 27 2.8088646 77
 13 2.5426404 92
 20 2.6768992 75
 32 2.8453176 84
 16 2.6164577 68
 17 2.8219905 100
 35 2.848917 91
 16 2.5648017 68
 12 2.7876563 100
 23 2.8142364 95
 23 2.6403828 73
 8 2.2612479 87
 25 2.7177095 76
 12 2.818728 91
 26 2.80092 73
 12 2.645485 100
 11 2.737552 81
 9 2.5381355 77
 20 2.8132825 100
 25 2.7189994 88
 24 2.812684 87
 27 2.8393261 85
 13 2.7385929 92
 29 2.8523002 93
 10 2.4713283 70
 14 2.5871851 71
 22 2.7420418 90
 26 2.8004913 92
 35 2.709902 88
 38 2.7498708 65
 11 2.5589583 100
 9 2.447423 100
 42 2.7970326 73
 42 2.948828 97
 17 2.7945201 88
 34 2.762543 79
 15 2.724747 66
 16 2.8278334 93
 24 2.8368158 95
 10 2.7814083 90
 35 2.860938 88
 26 2.7842855 88
 7 2.4199395 100
 26 2.8530133 92
 10 2.6076891 100
 18 2.861908 88
 14 2.8234477 85
 23 2.8455088 100
 19 2.7793581 89
 14 2.661722 92
 16 2.6474495 75
 36 2.7110662 77
 13 2.5826766 76
 41 2.8131673 90
 2 1.4842161 100
 10 2.443952 100
 22 2.7402961 68
 9 2.3767552 77
 5 2.4102116 100
 14 2.7834244 92
 20 2.698689 80
 12 2.816624 91
 26 2.5101993 61
 10 2.5954857 60
 7 2.4929972 100
 37 2.8600497 83
 13 2.723437 92
 6 2.3729222 83
 22 2.8105805 72
 11 2.7086122 63
 21 2.7053056 71
 28 3.0132194 100
 24 2.8329809 75
 14 2.5816362 92
 9 2.400408 100
 18 2.7636073 100
 44 2.848978 68
 8 2.534752 87
 14 2.7319143 100
 18 2.7342567 88
 17 2.65846 88
 28 3.0039656 92
 15 2.47198 80
 9 2.3265736 77
 16 2.6478584 100
 17 2.742664 76
 6 2.4127405 83
 10 2.603888 90
 20 2.8166761 85
 23 2.9051268 78
 9 2.6286788 100
 45 2.641727 62
 24 2.5950518 70
 18 2.5811884 88
 5 2.4326117 80
 16 2.8822076 87
 26 2.8563776 88
 5 2.0258353 60
 9 2.6429915 100
 7 2.3925993 100
 9 2.3514123 66
 7 2.3495717 100
 2 1.4042345 100
 29 2.8493354 100
 10 2.5363772 60
 28 2.8817344 89
 13 2.503867 76
 35 2.835219 77
 11 2.8357348 100
 4 1.6685035 75
 14 2.6131806 78
 33 2.7646914 72
 26 2.6070638 80
 18 2.691974 88
 37 2.7207115 64
 16 2.5845082 81
 10 2.5314536 60
 29 2.776835 68
 46 2.9753976 80
 11 2.4731588 63
 23 2.5064905 91
 20 2.753372 100
 21 2.8236895 85
 15 2.7147644 86
 22 2.8715336 81
 19 2.707147 63
 34 2.793206 79
 11 2.579451 72
 16 2.9119167 87
 37 2.8233478 75
 23 2.752859 69
 15 2.5944507 73
 11 2.677452 72
 13 2.820681 100
 3 1.7757204 100
 18 2.7854888 66
 17 2.7919164 70
 2 1.4034985 100
 5 1.9695383 80
 19 2.7592905 63
 9 2.6381392 88
 35 2.797999 80
 7 2.3648927 100
 19 2.583415 68
 16 2.7115414 93
 26 2.6658795 61
 7 2.4118834 100
 26 2.8554895 92
 19 2.7478137 84
 6 2.3003404 83
 7 2.3521278 100
 46 2.8027718 78
 32 2.8864796 78
 5 1.9361349 80
 28 2.8396852 89
 25 2.8144565 64
 13 2.7705715 84
 43 2.7922914 67
 19 2.820596 84
 16 2.8042872 62
 8 2.1248198 75
 17 2.5533743 94
 31 2.7652104 74
 8 2.5103376 100
 9 2.355394 88
 17 2.7082498 76
 6 2.1025367 83
 7 2.0465276 85
 7 1.8447083 85
 45 2.764431 84
 50 2.9118204 76
 8 2.4841833 87
 17 2.5923133 82
 3 1.9292023 100
 19 2.7860656 94
 17 2.7062554 100
 14 2.7693918 100
 22 2.85303 63
 12 2.779889 91
 17 2.7871568 94
 33 2.8157008 63
 27 2.8784392 100
 33 2.9487448 90
 34 2.9065132 76
 7 2.3396401 85
 19 2.7846699 68
 26 2.809303 84
 5 2.1885583 80
 14 2.7521832 92
 8 2.5462604 87
 28 2.8368208 71
 11 2.6039286 90
 15 2.7971168 80
 17 2.6321049 76
 6 2.5144336 83
 4 2.0956097 75
 11 2.6430616 100
 26 2.8063111 65
 9 2.1943073 88
 14 2.6533303 71
 11 2.596895 63
 17 2.7238019 94
 10 2.5713942 90
 16 2.611449 75
 10 2.6293762 70
 19 2.696304 73
 17 2.6839287 70
 45 2.8485677 66
 12 2.73643 100
 12 2.7747166 66
 16 2.6563935 87
 18 2.770172 88
 20 2.8527386 90
 5 2.3522189 100
 16 2.6702707 75
 16 2.799741 87
 12 2.6174428 100
 3 1.8551993 100
 6 2.4297369 100
 3 1.9810973 100
 9 2.349563 88
 12 2.497919 91
 16 2.6266768 75
 31 2.812023 74
 6 2.4400325 100
 5 1.9930133 80
 20 2.6921968 80
 33 2.9487453 69
 18 2.8987644 83
 18 2.7398067 83
 14 2.7652557 92
 11 2.6543226 72
 5 1.9400816 100
 1 1.0174863 100
 1 1.0185552 100
 1 1.0205445 100
 12 2.6600447 66
 4 2.150742 75
 13 2.7292252 92
 21 2.5150626 85
 34 2.8889322 70
 27 2.7081852 74
 33 2.811779 78
 11 2.4608092 72
 20 2.6768923 95
 22 2.9094558 77
 18 2.6431363 61
 5 2.1121483 80
 11 2.650581 100
 8 2.3058376 100
 23 2.6405632 73
 17 2.827428 76
 18 2.7268918 83
 18 2.6953132 88
 12 2.4977655 83
 10 2.7240949 100
 7 2.516646 100
 15 2.5135148 80
 15 2.6936455 86
 25 2.6558611 92
 2 1.1859069 100
 8 2.6418881 100
 14 2.5641139 64
 2 1.1878823 100
 14 2.5401359 71
 7 2.4426026 71
 31 2.9078126 83
 5 2.1373284 100
 18 2.6932888 94
 22 2.7757943 72
 12 2.6195378 91
 14 2.6212835 100
 11 2.576233 63
 13 2.4988694 76
 19 2.8604238 84
 10 2.6925058 90
 25 2.729743 68
 46 2.647536 78
 11 2.692201 90
 6 2.273767 66
 3 1.879616 100
 7 2.3602602 100
 11 2.3977702 81
 7 2.3185492 100
 6 2.0837023 83
 3 1.7726707 100
 7 2.3340998 100
 9 2.432267 66
 7 2.3245547 100
 6 2.0837023 83
 17 2.940155 94
 47 2.9070456 76
 15 2.3917086 73
 18 2.87592 100
 12 2.4800105 91
 1 1.0174863 100
 27 2.842237 74
 28 2.8698568 71
 22 2.6930373 72
 30 2.9375768 96
 11 2.5361102 81
 20 2.7899213 75
 16 2.770558 68
 11 2.59235 100
 16 2.64526 100
 19 2.7464185 73
 21 2.763819 80
 28 2.9401484 75
 31 2.8502305 67
 42 2.9425862 83
 25 2.8763351 68
 21 2.95548 66
 28 2.9187725 60
 31 2.921763 83
 31 2.8299963 70
 24 2.8751209 79
 14 2.729332 92
 44 2.868477 72
 15 2.7862804 66
 29 2.8824456 62
 36 2.9882805 91
 45 2.8783128 64
 10 2.7351625 70
 21 2.712583 76
 21 2.8124213 90
 46 2.8558207 82
 2 1.1868302 100
 7 2.3681374 100
 1 0.79290104 100
 18 2.6921027 83
 32 2.8377686 84
 17 2.7722704 82
 13 2.60635 100
 41 2.9124277 87
 11 2.5909874 81
 33 2.8848503 69
 4 2.2154806 100
 10 2.7300699 100
 10 2.617871 100
 16 2.5976598 62
 16 2.791915 81
 28 2.8622973 64
 15 2.6226974 60
 41 2.8011627 63
 10 2.7646437 90
 30 2.8774118 83
 9 2.4731038 77
 28 2.8330634 78
 11 2.1306803 63
 6 2.0981312 66
 7 2.44964 100
 14 2.551947 71
 1 1.0175424 100
 11 2.311853 81
 11 2.4851763 81
 2 1.4096951 100
 4 2.4034085 100
 1 1.0209379 100
 2 1.4272226 100
 22 2.8161619 68
 20 2.794337 80
 18 2.6293752 72
 10 2.5418866 100
 11 2.3446968 81
 27 2.6941082 62
 5 2.09583 80
 14 2.6196792 92
 11 2.6829255 81
 6 2.1370008 66
 24 2.8579047 79
 9 2.6488962 88
 27 2.8090756 85
 16 2.7833142 75
 23 2.834075 86
 11 2.5977833 81
 8 2.3396087 100
 10 2.7281837 100
 17 2.8050559 76
 33 2.54504 66
 23 2.7329187 82
 15 2.7929435 66
 20 2.82438 80
 43 2.697192 76
 4 1.8792479 75
 9 2.4500031 100
 27 2.8517985 74
 29 2.7604477 86
 15 2.6817331 86
 37 2.9010549 89
 17 2.8421795 88
 24 2.9287786 83
 23 2.8014195 100
 9 2.5591881 100
 13 2.704087 84
 32 2.891773 93
 28 2.7222943 60
 13 2.5160315 84
 30 2.7645898 90
 28 2.8331962 92
 25 2.858215 96
 16 2.656004 87
 22 2.6738594 68
 11 2.4613118 90
 18 2.7253609 88
 27 2.7819934 70
 6 2.1701946 66
 24 2.9021878 83
 10 2.3918297 60
 20 2.7851985 90
 17 2.4091868 64
 20 2.6560256 65
 26 2.670674 84
 11 2.7913768 90
 28 2.7832084 71
 14 2.6991563 85
 20 2.7244089 85
 31 2.7863357 90
 16 2.5389469 75
 22 2.7971861 100
 24 2.951986 91
 23 2.8393755 78
 8 2.2129161 75
 30 2.9376538 86
 11 2.7830732 81
 15 2.753304 80
 23 2.875232 91
 31 2.8837938 83
 22 2.7333176 77
 1 1.0205445 100
 10 2.606196 90
 4 2.0537667 100
 26 2.9398594 73
 26 2.918227 76
 12 2.7303607 75
 20 2.8475165 90
 10 2.6222022 100
 20 2.9487453 80
 38 2.9699135 94
 24 2.848207 91
 28 2.9026895 71
 16 2.5393639 75
 26 2.7760005 76
 6 2.3615005 100
 5 2.3042328 60
 9 2.634889 88
 22 2.9187605 90
 19 2.9925315 94
 38 3.0876184 68
 30 2.901189 83
 13 2.867248 100
 18 2.8469474 100
 22 2.841063 72
 28 2.8334067 89
 16 2.678133 93
 13 2.5349247 92
 16 2.8085153 93
 12 2.56145 100
 17 2.7337842 100
 34 2.7423735 67
 1 0.81743336 100
 14 2.6468384 85
 6 2.3597488 100
 14 2.8780885 92
 15 2.815097 86
 17 2.661369 88
 36 2.9186547 86
 6 2.2914202 83
 19 2.6313634 68
 24 2.7666702 95
 17 2.7310114 76
 9 2.6229687 100
 19 2.7576785 89
 7 2.3738132 85
 15 2.7589839 93
 20 2.820363 85
 27 2.989045 77
 15 2.756342 86
 25 2.8839803 80
 26 2.812266 80
 11 2.5913346 100
 12 2.681798 100
 11 2.663854 90
 19 2.9193382 78
 22 2.9696825 90
 4 2.096688 100
 10 2.57457 70
 10 2.6435454 90
 5 2.3959448 80
 18 2.70202 77
 14 2.7268476 100
 31 2.880967 77
 17 2.6828842 76
 46 2.9213786 89
 33 2.8777719 75
 18 2.5902424 72
 15 2.5227385 60
 20 2.71717 70
 11 2.7134702 90
 22 2.860336 86
 10 2.4090123 70
 19 2.7585347 100
 10 2.6789706 90
 22 2.889506 90
 30 2.832392 76
 27 2.8973072 96
 26 2.7398443 84
 24 2.7370179 79
 18 2.7846406 83
 9 2.5953097 88
 38 2.8525867 76
 20 2.7514358 75
 10 2.4758692 60
 39 2.8181033 84
 34 2.7750154 67
 23 2.8581526 86
 3 1.5767121 100
 17 2.726409 82
 16 2.5306063 62
 21 2.698353 71
 15 2.7290065 80
 30 2.8323243 73
 23 2.814538 95
 20 2.9080675 100
 14 2.7025676 92
 12 2.657181 100
 8 2.468665 75
 32 2.8940027 84
 16 2.8391428 75
 34 3.033932 97
 8 2.4111698 87
 18 2.5570812 77
 14 2.5862372 64
 21 2.7930055 85
 5 2.0258353 60
 8 2.167336 75
 3 1.5776256 100
 9 2.378736 88
 10 2.6057365 100
 13 2.4720676 92
 30 2.8852339 90
 18 2.929355 77
 3 1.7250664 100
 28 2.801285 85
 1 0.8282012 100
 3 1.6055951 100
 35 2.9704807 80
 6 2.2460809 83
 22 2.6965697 90
 20 2.8801992 70
 12 2.7295465 83
 28 2.8517008 75
 24 2.7445545 83
 48 2.8932595 72
 29 2.9922278 62
 40 2.8796198 67
 17 2.935243 94
 18 2.6606758 72
 10 2.6549144 100
 22 2.8977892 95
 21 2.682295 66
 1 0.817974 100
 16 2.8327162 100
 38 2.824997 86
 27 2.880019 85
 46 2.9622505 80
 12 2.7763672 100
 42 2.8848178 61
 26 2.888046 84
 19 2.763222 63
 39 2.9259076 79
 42 2.9202926 83
 47 2.8970325 80
 19 2.731316 78
 19 2.6985848 84
 31 2.851705 83
 50 2.9710224 78
 26 2.917871 73
 21 2.7439733 71
 10 2.7149782 90
 12 2.5544648 91
 21 2.77378 95
 28 2.7196023 82
 50 2.8465095 68
 14 2.8245347 92
 38 2.9230719 89
 19 2.8201413 73
 34 2.9440715 79
 31 2.8043404 77
 32 2.8168924 93
 38 2.7492044 65
 28 2.9295232 75
 28 2.8603406 71
 26 2.9162397 88
 19 2.819897 94
 27 2.8870158 81
 46 2.9812012 78
 31 2.8932137 67
 29 2.627125 75
 45 2.991446 66
 20 2.8236923 85
 40 2.9037287 82
 18 2.7177155 83
 50 2.9112897 74
 37 2.8117366 81
 1 0.9367047 100
 23 2.762457 91
 21 2.8428543 71
 18 2.8915417 88
 23 2.9277446 73
 41 2.8399153 75
 31 2.8217201 77
 46 2.996533 82
 24 2.8449376 79
 27 2.8093898 81
 42 3.0069933 66
 24 2.899782 87
 30 2.8801932 80
 12 2.6846554 91
 49 2.7806408 63
 38 2.935589 86
 28 2.784523 89
 21 2.9311273 61
 43 2.895377 67
 49 2.9757566 87
 28 2.9015048 96
 19 2.7962785 63
 38 2.8784852 92
 46 2.9939842 76
 32 2.7472572 71
 29 2.8656604 79
 44 2.918674 81
 18 2.8218102 72
 7 2.5079129 100
 36 2.852704 80
 35 2.6574314 60
 42 2.877919 83
 14 2.74102 78
 38 2.784183 73
 37 2.8978233 83
 33 2.8433466 100
 30 2.899783 66
 34 2.8375053 76
 47 2.8389006 70
 5 2.387524 100
 24 2.8303826 70
 12 2.7029727 83
 37 2.938146 83
 32 2.913954 84
 35 2.9011014 74
 1 0.83174145 100
 22 2.7005522 86
 20 2.8332734 85
 6 2.48286 100
 15 2.5660005 66
 23 2.7882328 78
 9 2.5354755 77
 37 2.84982 81
 30 3.0160267 93
 26 2.9601 80
 47 2.8430068 72
 48 2.974417 87
 42 2.7959383 78
 19 2.8008828 94
 27 3.0147243 85
 33 2.8150651 81
 13 2.7655709 92
 41 2.8371735 78
 49 2.8556073 79
 25 2.6993022 64
 18 2.788238 100
 24 2.6866992 70
 11 2.6270466 81
 20 2.6884906 70
 23 2.790756 78
 6 2.2528288 100
 34 3.0555198 82
 37 2.8995037 94
 1 0.62438524 100
 21 2.6753416 90
 25 2.803644 84
 35 2.6364248 68
 29 2.9191196 79
 46 2.8158348 78
 3 1.6019515 66
 25 2.789627 64
 36 3.0283608 86
 21 2.8480875 76
 15 2.8258362 86
 27 2.9559777 92
 34 2.9064062 85
 25 2.7727518 64
 10 2.5278196 100
 15 2.7208233 100
 47 2.967076 72
 34 2.962326 91
 22 2.8826282 72
 31 2.91535 87
 34 2.9504325 94
 25 2.858931 88
 46 2.8952768 71
 24 2.9132507 75
 7 2.2591228 85
 15 2.7487626 93
 30 2.8673167 90
 38 2.6397712 63
 21 2.5501485 61
 16 2.5666165 75
 3 1.7371914 100
 27 2.7280452 70
 14 2.6099358 78
 5 2.1712902 100
 11 2.5312164 90
 9 2.501308 77
 24 2.7849524 83
 36 2.8915489 97
 22 2.785059 77
 40 2.8844314 70
 12 2.5264106 66
 20 2.7499459 75
 11 2.4647894 90
 45 2.8350098 88
 12 2.688342 100
 2 1.4268246 100
 11 2.2911966 63
 19 2.827181 94
 20 2.599681 60
 29 2.6921165 72
 35 2.8095949 60
 22 2.7099292 68
 8 2.4137645 100
 31 2.7434187 74
 10 2.6250281 80
 7 2.4344172 71
 23 2.7544012 95
 10 2.504301 90
 26 2.7930508 92
 17 2.8751216 88
 3 1.7902415 66
 14 2.755482 85
 19 2.7108998 100
 4 1.9698302 100
 25 2.6616657 64
 23 3.0449 82
 5 2.4311047 80
 6 2.3658502 83
 35 2.921743 94
 13 2.8448703 100
 13 2.732685 92
 29 2.856425 82
 27 2.9299302 92
 5 2.0258353 60
 14 2.6653435 92
 11 2.365592 90
 7 2.5959897 100
 23 2.7990801 100
 5 2.2382696 100
 12 2.708837 83
 19 2.9013214 100
 36 2.9430134 80
 41 2.8559086 82
 26 2.7201478 84
 10 2.4120238 90
 11 2.895447 90
 47 2.7889946 80
 8 2.5180192 75
 2 1.4736382 100
 15 2.774023 100
 33 2.8405104 93
 7 2.4338794 85
 29 2.7878027 89
 44 2.7925324 77
 9 2.697928 100
 8 2.6142735 100
 9 2.7027874 100
 8 2.6221333 100
 9 2.7381978 88
 18 2.867374 83
 31 2.8834348 77
 19 2.78728 94
 10 2.7593927 70
 35 2.8434672 82
 27 2.7883184 81
 40 2.9591036 85
 7 2.5329785 85
 19 3.035996 94
 22 2.9200702 81
 13 2.6136475 61
 21 2.85708 85
 36 3.022656 83
 13 2.7739978 84
 9 2.560234 88
 10 2.6304016 90
 14 2.4652388 64
 12 2.7140508 83
 16 2.7267373 87
 9 2.5639358 77
 7 2.6632416 85
 9 2.5611463 88
 5 2.0217938 80
 19 2.52788 78
 16 2.5962946 62
 22 2.838614 90
 10 2.5889864 100
 10 2.6198308 100
 24 2.6164036 79
 13 2.7694976 100
 34 2.8830028 88
 32 2.6443112 68
 18 2.7632134 77
 1 0.81743336 100
 13 2.8748157 100
 29 2.7449923 79
 20 2.6890736 100
 21 2.7899287 85
 14 2.6213508 78
 10 2.6274755 70
 33 2.8817592 78
 27 2.902487 74
 32 2.807381 78
 19 2.6779742 89
 18 2.8241181 100
 5 2.3266952 80
 11 2.6261413 72
 18 2.655557 72
 17 2.786941 76
 13 2.7669642 100
 22 2.7495522 63
 12 2.8120754 91
 23 2.7265167 69
 31 2.9375703 70
 3 1.9308668 100
 10 2.5366387 90
 10 2.4593902 60
 29 2.8003325 82
 20 2.773758 80
 24 2.8018818 62
 11 2.498044 90
 25 2.855835 64
 10 2.4689615 70
 18 2.5819838 77
 20 3.0325677 100
 10 2.4612238 90
 12 2.6187668 91
 15 2.700039 86
 4 2.1138046 100
 28 2.6997313 60
 14 2.600744 64
 9 2.3351452 66
 11 2.7228954 100
 8 2.4952192 87
 7 2.5576317 85
 21 2.9517937 85
 10 2.621253 90
 4 1.9204619 100
 42 2.8013008 69
 19 2.8949065 89
 20 2.7122288 90
 14 2.719215 78
 20 2.8789678 85
 5 2.1107996 100
 26 2.4703996 61
 21 2.7230997 85
 27 2.7612584 70
 9 2.5726228 100
 45 2.6236925 64
 47 2.7130709 74
 23 2.617078 69
 10 2.2493517 70
 15 2.3830967 66
 6 2.295601 100
 9 2.614191 100
 12 2.6807084 91
 15 2.5737321 93
 12 2.794504 91
 11 2.4324791 90
 22 2.7385485 95
 23 2.60904 65
 13 2.7298405 92
 18 2.791626 83
 22 2.7776353 81
 23 2.7446816 69
 4 2.2214398 100
 16 2.5662792 100
 8 2.4226303 87
 14 2.8391926 100
 15 2.9008417 93
 21 2.926185 95
 6 2.1256952 83
 6 2.2553837 100
 22 2.9456465 90
 5 2.0258353 60
 9 2.296116 88
 7 2.4216871 100
 4 1.662975 100
 21 2.8841057 90
 29 2.8832424 86
 10 2.6503866 100
 19 2.579977 68
 18 2.9192078 94
 22 2.955445 81
 46 2.988102 73
 25 2.766113 80
 27 2.9041553 100
 14 2.6425512 78
 29 2.9482474 86
 23 2.8680394 91
 22 2.9083228 72
 22 2.6747022 77
 15 2.863957 80
 13 2.7756054 69
 6 2.3278356 100
 24 2.7343583 91
 44 2.8062553 77
 29 2.858575 75
 11 2.6012955 90
 37 2.8111403 78
 15 2.5003173 60
 27 2.8466878 88
 37 2.9897313 83
 18 2.7380035 83
 23 2.6872702 69
 27 2.9898503 88
 24 2.857168 87
 38 2.8705611 78
 26 2.7477038 80
 10 2.76066 100
 27 2.820129 74
 16 2.7780092 93
 10 2.5744047 60
 46 2.8695228 91
 15 2.7542834 100
 31 2.8789527 96
 14 2.633245 64
 46 2.8770225 76
 42 2.9196131 80
 40 2.7885385 65
 19 2.8296885 94
 10 2.7130575 100
 19 2.8532665 100
 10 2.5244124 100
 7 2.5281377 85
 8 2.6853175 100
 12 2.7428355 91
 15 2.8137765 93
 11 2.9078941 81
 31 2.9897184 87
 15 2.8008404 93
 5 2.3045254 100
 19 2.94583 100
 13 2.8156483 92
 8 2.6267147 87
 4 2.1456943 100
 26 2.727827 100
 16 2.8940413 93
 23 2.836156 95
 8 2.3788486 100
 12 2.7049756 91
 6 2.3378217 100
 8 2.3853695 87
 17 2.8272717 94
 43 2.8181016 62
 36 2.912032 72
 5 2.1511695 80
 21 2.823283 100
 32 2.8081694 87
 14 2.6835353 100
 49 2.8200152 81
 15 2.7446105 80
 19 2.764995 100
 27 2.7392557 77
 19 2.6989586 84
 41 2.9599037 80
 17 2.7826712 70
 23 2.9746456 100
 15 2.9738507 93
 29 2.8455498 93
 29 2.8458478 65
 31 2.8667643 64
 12 2.670534 91
 22 2.8290076 86
 38 2.8156972 73
 33 2.9294896 84
 22 2.698546 95
 34 2.919234 85
 21 2.8018115 80
 29 2.7636478 72
 48 2.7798002 85
 5 2.2131326 80
 19 2.8268166 63
 25 2.9015105 68
 11 2.5505483 90
 11 2.614928 90
 14 2.699186 92
 17 2.7467105 82
 18 2.6181004 61
 22 2.6396444 95
 30 2.854589 83
 8 2.5609038 100
 20 2.922858 95
 20 2.8988636 95
 13 2.5922241 84
 33 2.8495288 84
 15 2.6702697 66
 15 2.7256472 93
 29 3.042203 96
 27 2.7409413 77
 19 2.9064384 78
 12 2.6793344 91
 7 2.4683602 100
 12 2.598742 91
 27 2.7824075 74
 21 2.7205431 61
 36 2.7022412 75
 13 2.8404918 92
 37 2.8463511 89
 7 2.278596 100
 15 2.764709 86
 11 2.4834964 90
 25 2.811465 100
 11 2.8628929 90
 12 2.677017 100
 6 2.4727404 100
 2 1.3525152 100
 2 1.424264 100
 6 2.441265 83
 25 2.9302077 64
 18 2.7316864 72
 20 2.8075197 90
 19 2.7558494 84
 8 2.6265306 75
 24 2.842135 91
 32 2.9248557 62
 16 2.8484788 87
 23 2.7765427 86
 9 2.6590736 66
 25 2.8259292 84
 34 2.8709826 85
 10 2.5912485 80
 13 2.7233477 92
 14 2.567259 100
 32 2.9391563 75
 5 2.2753441 100
 28 3.0012858 89
 30 2.9111106 66
 4 1.9672571 100
 13 2.6276648 84
 13 2.675955 100
 20 2.6764598 65
 7 2.363942 100
 11 2.6543853 90
 8 2.3041036 87
 17 2.7455597 82
 13 2.7530575 92
 8 2.4054844 75
 12 2.824568 91
 6 2.091399 66
 22 2.7066767 77
 32 2.8564193 71
 10 2.5876544 90
 8 2.536086 100
 7 2.4751287 100
 15 2.6263084 80
 24 2.80709 87
 6 2.4644668 83
 6 2.4279091 100
 46 2.8068724 78
 14 2.835799 92
 20 2.8937101 70
 18 2.8153224 83
 6 2.488961 100
 19 2.6180577 84
 25 2.7691598 76
 24 2.97447 83
 32 2.7549493 81
 25 2.785107 84
 15 2.529681 73
 44 2.7905138 70
 21 2.7165275 80
 5 2.1703951 80
 1 0.81743336 100
 22 2.7457497 81
 26 2.8903487 84
 16 2.6763778 75
 12 2.4594166 91
 22 2.667785 86
 26 2.8167667 80
 23 2.770502 82
 3 2.0579262 100
 15 2.6302934 100
 15 2.6176965 73
 19 2.696919 89
 17 2.694445 82
 4 1.8540938 100
 10 2.6695256 80
 12 2.6553333 66
 14 2.806037 100
 46 2.839974 80
 27 2.7531085 70
 19 2.7747798 84
 10 2.6118538 90
 10 2.7726388 100
 9 2.676318 100
 21 2.77932 95
 9 2.5284877 88
 17 2.6082847 82
 8 2.4006128 75
 11 2.6145782 81
 30 2.7866566 76
 9 2.615886 88
 21 2.715184 80
 34 2.9385676 91
 27 2.5860288 77
 41 2.8193157 80
 10 2.4764814 80
 27 2.897049 100
 28 2.731174 82
 17 2.8595629 88
 10 2.607191 100
 15 2.7558842 66
 16 2.7925487 100
 31 2.845026 87
 18 2.8696954 88
 20 2.695722 90
 13 2.8599286 92
 17 2.8715727 88
 24 2.8786008 79
 4 2.2592049 100
 19 2.8497543 94
 36 2.709399 63
 21 2.8066375 90
 9 2.625377 100
 22 2.7933097 77
 22 2.741204 68
 13 2.8277678 92
 11 2.7827432 90
 9 2.6292858 88
 6 2.3363295 83
 13 2.746654 100
 12 2.4773812 100
 19 2.6678104 84
 14 2.8012488 85
 11 2.583243 100
 15 2.8796396 100
 13 2.662875 84
 10 2.6729834 90
 24 2.6275263 75
 39 2.7367237 66
 9 2.483966 88
 4 2.2040448 100
 7 2.2912023 85
 10 2.6450179 80
 12 2.5688372 91
 33 2.7153993 75
 11 2.738181 90
 18 2.646268 66
 25 2.8258908 72
 13 2.5955718 100
 7 2.7077284 100
 10 2.6029654 60
 10 2.7825544 90
 20 2.750993 95
 9 2.7896583 66
 29 2.8654552 93
 25 2.962914 96
 11 2.7290392 81
 12 2.65272 91
 25 2.6764374 64
 23 2.591762 86
 15 2.7527077 93
 12 2.68426 83
 15 2.7936625 93
 34 2.817107 85
 26 2.8317645 84
 13 2.6621323 92
 5 2.2834003 100
 13 2.7274792 84
 3 2.0331833 100
 16 2.538532 93
 16 2.8221776 81
 20 2.778467 75
 21 2.846678 76
 15 2.7000012 80
 22 2.8469584 86
 20 2.7633321 90
 22 2.7495186 95
 18 2.7366183 100
 16 2.731988 81
 7 2.6477995 100
 18 2.7528172 77
 10 2.5430262 90
 20 2.8173516 85
 16 2.784066 93
 14 2.6900268 78
 32 2.9191575 87
 23 2.752724 91
 23 2.7119312 78
 17 2.8305898 70
 13 2.6746204 100
 9 2.614737 100
 15 2.7041378 100
 14 2.8116102 92
 10 2.7274678 80
 11 2.6761582 100
 7 2.3866034 100
 10 2.2556689 90
 12 2.5274441 66
 16 2.621063 87
 16 2.6388645 100
 28 2.8190687 92
 42 2.8291886 83
 9 2.6665409 66
 29 2.7583928 89
 14 2.6794946 100
 13 2.7018037 84
 24 2.8021634 91
 21 2.7791975 95
 25 2.688705 76
 11 2.5475159 81
 9 2.5498595 66
 25 2.830539 68
 15 2.7056694 73
 44 2.908774 93
 7 2.362698 85
 14 2.8137612 92
 12 2.7003164 100
 9 2.551104 100
 22 2.8428707 86
 23 2.738451 86
 21 2.7757893 85
 4 1.9592844 100
 2 1.3704988 100
 31 2.8227234 74
 4 2.111449 100
 2 1.3081564 100
 4 2.3512323 100
 8 2.6560173 100
 16 2.79144 87
 11 2.6879318 90
 15 2.6310523 66
 15 2.62913 93
 17 2.6827757 94
 34 2.8249953 76
 27 2.832545 81
 16 2.5091405 68
 36 2.7509737 75
 5 2.0258353 60

